Physics case for an LHCb Upgrade II - Opportunities in flavour physics, and beyond, in the HL-LHC era

The LHCb Upgrade II will fully exploit the flavour-physics opportunities of the HL-LHC, and study additional physics topics that take advantage of the forward acceptance of the LHCb spectrometer. The LHCb Upgrade I will begin operation in 2020. Consolidation will occur, and modest enhancements of the Upgrade I detector will be installed, in Long Shutdown 3 of the LHC (2025) and these are discussed here. The main Upgrade II detector will be installed in long shutdown 4 of the LHC (2030) and will build on the strengths of the current LHCb experiment and the Upgrade I. It will operate at a luminosity up to $ 2 \times 10^{34} \rm cm^{-2}s^{-1}$, ten times that of the Upgrade I detector. New detector components will improve the intrinsic performance of the experiment in certain key areas. An Expression Of Interest proposing Upgrade II was submitted in February 2017. The physics case for the Upgrade II is presented here in more depth. $CP$-violating phases will be measured with precisions unattainable at any other envisaged facility. The experiment will probe $b\to s \ell^+\ell^-$ and $b\to d \ell^+\ell^-$ transitions in both muon and electron decays in modes not accessible at Upgrade I. Minimal flavour violation will be tested with a precision measurement of the ratio of $B(B^0\to\mu^+\mu^-)/B(B_s^0\to \mu^+\mu^-)$. Probing charm $CP$ violation at the $10^{-5}$ level may result in its long sought discovery. Major advances in hadron spectroscopy will be possible, which will be powerful probes of low energy QCD. Upgrade II potentially will have the highest sensitivity of all the LHC experiments on the Higgs to charm-quark couplings. Generically, the new physics mass scale probed, for fixed couplings, will almost double compared with the pre-HL-LHC era; this extended reach for flavour physics is similar to that which would be achieved by the HE-LHC proposal for the energy frontier.

==> CONTRIBUTIONS/10_Further_opportunities/inputassumptions.txt <==

Rough translation of pp upgrade conditions to PbPb case
author: M. Winn

input assumptions:

- upgrade phase 1 conditions: nu = 7.6, corresponding to mu= 5.312

- default upgrade phase 2 conditions: nu = 37, correspoding to L_inst = 10^34 cm^-2 s^-1

- dNdeta at midrapidity measured at 13 TeV for INEL>0 by ALICE: about 7, see https://hepdata.net/record/ins1395253

- assume that visible cross section (i.e. mu-values) in LHCb corresponds roughly to INEL>0 event class in ALICE

- dNdeta in PbPb 0-2.5 % most central at midrapidity about 2000: ALICE https://arxiv.org/pdf/1512.06104.pdf

- neglect difference of occupancies from the fact that only 1 vertex instead of pile-up: for more down-stream detectors (UT, IT, Scifi) ok, for pixel not really, but turns out to be not critical. In any case, the main observables that are advertised in the text use secondary vertices or muons, where the conditions are better than for primary soft particle production. Neglect difference in rapidity distribution between PbPb and pp, should be no problem for pions, for protons that are more abundant in PbPb can be problematic, however, main problems will occur at high-eta edge of detector, where difference between pions/Kaons/protons in terms of kinematics not important since betagamma>>1.

rough conversion: most central collisions, correspond to mu = 2000/7 = 286

Detector assumptions:

Velo:

- VeloPix: take Fig. 20  from: https://cds.cern.ch/record/1624070?ln=fr and multiply maximum by 286/5.3= : maximum aronud 4.3 %

- Phase 2 upgrade: increase in granularity by factor 4: divide occupancy by factor 4: maximum at around 1 %


based on Greg hit maps thanks! (nu=76): multiply by factor for most central PbPb collisions of 5.3 w.r.t. 2*10^34 cm^-2 s^-1 and take his histograms from https://indico.cern.ch/event/678774/

UT/MT/IT: since not finally decided which technology and specifications didn't put numbers here. Assume that a pixel can be made granular enough to provide reasonable hit occupancies







==> CONTRIBUTIONS/9_Exotic_hadrons_and_spectroscopy_with_heavy_flavours/UpgradeII_vs_BelleII_yields.txt <==
1) B+ -> X(3872) K, X(3872) -> Jpsi pi pi


LHCb: 1011 +- 38 (3fb-1) [https://arxiv.org/pdf/1504.06339.pdf]

1k * 180 = 180k

Belle: 151 +- 15 (0.7ab-1) [ https://arxiv.org/pdf/1107.0163.pdf ]

150 *50/0.7 = 11k


2) B+ -> X(3872) K, X(3872) -> psi(2S) gamma

LHCb: 36.4 +- 9 (3fb-1) [https://arxiv.org/pdf/1404.0275.pdf]

36.4 * 180 = 7k

Belle: 30 +- 8  J/psi gamma (0.7ab-1)  [https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.107.091803]

Assuming psi(2S) gamma/ j/psi gamma = [LHCb] = 2.46 +- 0.64 +-0.29

eff J/psi    = 18.3 %
eff psi(2S) = 14.7 %

30 * 2.46 *14.7/18.3 *50/0.7 = 4200


3) B0 -> psi(2S) K pi 

LHCb: 23801 +- 158 (3fb-1) [https://arxiv.org/pdf/1510.01951.pdf]

24k*180 = 4.3M

Belle: 2010 +- 50 +- 40 (0.7 ab-1)  [https://arxiv.org/pdf/1306.4894.pdf]

2010 *50/0.7 = 140k

4) Bc -> Ds D D
100 See text

5) Lb -> J/psi p K

LHCb: 26007 +- 166 with 5.4% Bkg (3fb-1)  [https://arxiv.org/pdf/1507.03414.pdf]

26007 * 94.6% * 180 = 4.4 M

6) Xib -> J/psi  L K

LHCb: 308 +-21 (3fb -1) [https://arxiv.org/abs/1701.05274]

308 * 180 = 55k

Xicc : 4.5k -- 1M

7) Xicc -> Lc K pi pi

LHCb : 90k (See text)

Cross-sections:
1fb: V. V. Braguta, V. V. Kiselev, and A. E. Chalov, Phys. Atom. Nucl. 65, 1537 (2002).
70 fb: V. V. Kiselev, A. K. Likhoded and M. V. Shevlyaginn Phys. Lett. B 332, 411 (1994) [hep-ph/9408407].
230 fb: J. P. Ma and Z. G. Si, Phys. Lett. B 568, 135 (2003) [hep-ph/0305079].

X-sec \times BR (Lc -> pKpipi ) < 13fb @ 95% CL at M = 3621 MeV (0.98 ab-1) Fig.1d  https://arxiv.org/pdf/1312.1026.pdf [Belle can use Lc -> pKpi and Lc -> pK0s as well]
Eff = ~0.09 Fig.2b https://arxiv.org/pdf/1312.1026.pdf
Br (Lc -> pKpi) = 0.05 +- 0.013 Sec. III,B https://arxiv.org/pdf/1312.1026.pdf

2 * 0.05 * 13 * 50000 * 0.09 = 6k

Factor 2 from Eq. in Sec. III,B https://arxiv.org/pdf/1312.1026.pdf

8) Xibc -> J/psi Xic

LHCb: 600 (See text)

//////// OBSOLETE

B+ -> J/psi phi K 

BaBar: 190 https://arxiv.org/pdf/1407.7244.pdf 0.42 ab-1 (Same efficicency?)

190 *50/0.42 = 23k

